Understanding photon TMDs using light-front wave function

In this work, we try to understand the transverse structure of photon through transverse momentum dependent parton distribution functions (TMDs) in quantum chromodynamics. We calculate all the possible time reversal photon TMDs using light-front wave functions. For this work, we have considered photon as a Fock-state of quark anti-quark pair. All the $9$ T-even TMDs have been presented in the overlap and explicit form of light-front wave functions using the helicity amplitudes. We observe that only $3$ TMDs are non-zero for the case of a real photon as compared to $8$ for virtual photon. We briefly discuss the unpolarized $f_1 (x,\textbf{k}_\perp)$, longitudinally polarized $g_{1L}(x,\textbf{k}^2_\perp)$, transversly polarized $h_1(x,\textbf{k}^2_\perp)$ and tensor polarized $f_{1LL}(x,\textbf{k}^2_\perp)$ TMDs for both real and virtual photon.

==> README.txt <==
%                                           
% LaTeX class for Web of Conferences Journal
% read-me file
%


This directory contains the LaTeX support for the Web of conferences Journal.

The WoC document class is derived from the LaTeX2e article.cls
based on TEX version 3.141 and LaTeX2e. You may use it with the LaTeX
engine or the PDFLaTeX engine. Be sure that the LaTeX version is at
least the 2007 version.
If you version is older than 2007, please update it.
If you are unable to easily update your old version, you may add some
specific styles in your local directory.



CONTENTS

  readme.txt       This file
  webofc.cls       Document class file for Web of conferences Journal
  webofc-doc.pdf   Main User's Guide Web of conferences Journal (PDF)
  woc.bst          Bibliography style for BibTeX users
  template.tex     A fill-in-form for a standard article with usage comments
  doiEDPS.sty	   DOI style to add hyperlink on DOI numbers
  cuted.sty		   Style to manage twocolumn option

  additional-styles.zip	For old LaTeX version, install these styles in  your local directory.

INSTALLATION

Copy webofc.cls and woc.bst to a place where LaTeX can find them or simply copy them in the same directory as the source file of the article.


GETTING STARTED

You should first read the "Main User's Guide" (webofc-doc.pdf) to get an overview of special instructions concerning the Web of conferences journal.
Alternatively to reading the entire documentation, it is also possible to proceed by merely filling out the template and then looking up additional commands as needed.

